Detecting Relativistic Doppler in Galaxy Clustering with Tailored Galaxy Samples

We present a method to obtain a high-significance detection of relativistic effects on cosmological scales. Measurements of such effects would be instrumental for our understanding of the Universe, as they would provide a further confirmation of the validity of general relativity as the correct description of the gravitational interaction, in a regime very far from that of strong gravity, where it has been tested to exquisite accuracy. Despite its relevance, the detection of relativistic effects has hitherto eluded us, mainly because they are stronger on the largest cosmic scales, plagued by cosmic variance. Our work focuses on the cosmological probe of galaxy clustering, describing the excess probability of finding pairs of galaxies at a given separation due to them being part of the same underlying cosmic large-scale structure. We focus on the two-point correlation function of the distribution of galaxies in Fourier space -- the power spectrum -- where relativistic effects appear as an imaginary contribution to the real power spectrum. By carefully tailoring cuts in magnitude/luminosity, we are able to obtain two samples (bright and faint) of the same galaxy population, whose cross-correlation power spectrum allows for a detection of the relativistic contribution. In particular, we optimise the definition of the samples to maximise the detection significance of the relativistic Doppler term for both a low-$z$ Bright Galaxy Sample and a high-$z$ H$\alpha$ emission line galaxy population.

==> Reply2Referees.txt <==
Dear Editor,

We thank the anonymous reviewers for their positive evaluation of our manuscript and for their useful comments, which allowed us to improve the presentation of our results.  Below, we list point-by-point replies to their comments, and all modifications in the text are marked in red colour.

Yours faithully,

F. Montano & S. Camera

Referee #1
1)As described and shown, the modeling of the luminosity function is crucial and the results for the Hα sample heavily depend on the choice between Model 1 and Model 3. I’d like the authors to give some more detail about what are the main reasons for the change in the constraints, in particular if the dominant factor is the level of the shot noise, the different width of the available redshift range or the variation of the bias terms (or any other factor).
>>> We have added a comment in the second column of page 5 about that. We think the variation of the bias term is the most responsible for the difference between the results given by the two models. Indeed, we have checked (by running the analysis on Model 1 using the redshift range of Model 3) that the impact of the variation of the available z-range is minimal (the curve gets reduced only by a factor of about 10%). Also, by comparing the results of Model 1 at the worse F_c with those of Model 3 with the optimistic flux cut we see that the difference between the two outcomes is still remarkable, even though the number densities (and thus the shot noises) are similar.

2)In Figure 5 it is possible to see that for the largest splitting magnitude (in the case of mc = 19.5), the analysis performed using ∆z ∼ 0.17 is more constraining than the one with a single redshift bin. Since it’s the only case this result is verified, a further comment on this would be interesting to give a more comprehensive understanding of this particular case.
>>> We think that that behaviour may be due to our choice of computing all the quantities in the central z-value in each bin, and therefore this may lead to some peculiar result like this one. As a consequence, we have added a comment on that in the first column of page 8.

3)In the caption of Figure 1 the upper limit of redshift range for the BGS is probably incorrect
>>> Redshift range in the caption of Figure 1 fixed.

4) In section 4 (first column of page 5), when discussing the comparison between the auto-correlation measurements (total, bright and faint samples), I guess the authors meant “the improvement of α (and not the improvement of ∆χ) compensates for the sparsity of the sample”
>>> Your guess was indeed correct, we have removed that typo; thank you.

5) Few typos noticed
>>> Typos have been corrected (and highlighted in red), many thanks for noting.

Referee #2

*) the paper focuses on the detection of the Doppler effect among all the various GR corrections to the Newtonian (density + RSD) galaxy number count, claiming that this is the dominant term. However, as far as I am aware, this is true only at low redshifts (it is true for example for the BGS DESI-like sample inspected by the authors), while at higher redshifts other effects start to be more relevant, in particular the lensing effect (for example second line of eq 3.4 in https://arxiv.org/pdf/2106.08857 for the definition, then Fig.8, third column - same paper -, which corresponds to the Hα redshift range). This is in some sense also stated by the authors in the conclusions (middle of second column in page 9): "this finding does not come as unexpected, since relativistic Doppler should be more relevant at low redshift". Firstly, I would advise to add the same comment at the end of section 4, when the comparison between the two samples is carried out, in order to state it clearly during the main text and not only in the "conclusions" section. Secondly, would it be possible to then study detectability of the relativistic lensing correction with a similar technique since it should be the dominant contribution (more relevant than Doppler) at high redshift (maybe as a future work)? Probably the absence of a nice compact expression of such contribution in Fourier space (as opposed to Eq.(6) for the Doppler) could make things complicated, but I would like to hear the authors thoughts on this.
>>> Firstly, we kindly thank the reviewer for the helpful suggestions. We have modified some parts to account for those: in particular, you can find extra lines in the first column of page 3, the first column of page 6 and the first column of page 10. As far as we have learnt from this analysis, the Doppler term being dominant at low redshift is a conclusion that should stem from an accurate study of the Doppler amplitude, since it is sample-dependent and there actually is no general guarantee that such a behaviour occurs in all the galaxy populations. To put it another way, there may be some combinations of the biases able to overcome the effect of the "purely cosmological" terms that are in the Doppler amplitude. In particular, this seems to be the case if we look at the imaginary contribution (or at the dipole), where the Doppler plays a crucial role. Concerning possible extensions, we have been working on forecasts that include integrated effects. Including terms like lensing in the galaxy Fourier space power spectrum makes things not easy, indeed those forecasts regard the harmonic space, rather than Fourier space.

*) the analysis carried out in the paper assumes the validity of the expressions of the Fourier transform of the galaxy number counts (or equivalently of the power spectrum) in the plane parallel approximation. However, the samples are considered to cover the full-sky, and in the range of redshifts considered wide angle effects could play a non-negligible role. Have the authors inspected this possibility? Would it maybe be interesting as a future perspective? Or are wide angle effects not too much of a concern for this type of analysis? If this is the case, maybe it could be worth mentioning somewhere in the second section, where the power spectra are defined
>>> We confirm that, as a future perspective, it will be interesting to consider also wide-angle effects. We have included these notes in the comments mentioned in the previous point (first column of pages 3 and 10). Indeed, we expect the wide-angle effect to be relevant for this kind of large-scale measurement.  

In the following I will write a list of what I consider completely minor revisions / suggestions / typos. Although I don't consider them strictly necessary to be addressed for publication, I would be happy if the authors considered them

*) after Eq. (1), I would mention the convention used for the sign of \hat{n} (the direction of observation entering the definition of v_\parallel = \hat{n} \cdot \mathbf{v}): a "+" sign in front of the RSD term indicates that \hat{n} is defined as the photon direction, i.e. it points from the source to the observer (in this paper case than it should be the opposite convention, I usually refer to the Bonvin, Durrer paper https://arxiv.org/pdf/1105.5280)
>>> We have explained the utilised convention in the right-hand side column of page 2.

*) after Eq. (2), I would mention what prime indicates in H prime (should be derivative wrt conformal time)
>>> This is already explained in the few lines below the equation.

*) in page 4, second column towards the end, just before discussing minimum and maximum values of k, P_{XY} = P*_{XY} I think should be corrected with P_{XY} = P*_{YX} (cfr discussion under Eq. (8))
>>> Done, many thanks for noting.

*) In the caption of Fig (3) I would say that the plot is referred to the Hα sample (as in Fig (4) caption the authors say "same as Fig (3), but in the case of BGS")
>>> Caption updated.

*) I would mention somewhere in the main text what "Model 1" and "Model 3" refer to (and not only in the appendix), even just "two models of the luminosity function, for details see app. A" or something like that
>>> We have added a few lines in the second column of page 3 to specify that.

*) In the (A.1) subsection of the appendix (page 10, second column), I would call d_L the luminosity distance in the inverse square law for the flux density, since d_A is usually the angular diameter distance
>>> Done, thank you for noting.
